Stellar Metallicities from DECam $u$-band Photometry: A Study of Milky Way Ultra-Faint Dwarf Galaxies

We conducted an in-depth analysis of candidate member stars located in the peripheries of three ultra-faint dwarf (UFD) galaxy satellites of the Milky Way: Bo\"otes I (Boo1), Bo\"otes II (Boo2), and Segue I (Seg1). Studying these peripheral stars has previously been difficult due to contamination from the Milky Way foreground. We used $u$-band photometry from the Dark Energy Camera (DECam) to derive metallicities to efficiently select UFD candidate member stars. This approach was validated on Boo1, where we identified both previously known and new candidate member stars beyond five half-light radii. We then applied a similar procedure to Boo2 and Seg1. Our findings hinted at evidence for tidal features in Boo1 and Seg1, with Boo1 having an elongation consistent with its proper motion and Seg1 showing some distant candidate stars, a few of which are along its elongation and proper motion. We find two Boo2 stars at large distances consistent with being candidate member stars. Using a foreground contamination rate derived from the \emph{Besan\c{c}on} Galaxy model, we ascribed purity estimates to each candidate member star. We recommend further spectroscopic studies on the newly identified high-purity members. Our technique offers promise for future endeavors to detect candidate member stars at large radii in other systems, leveraging metallicity-sensitive filters with the Legacy Survey of Space and Time and the new, narrow-band Ca HK filter on DECam.

==> Boo1mem.csv <==
source_id,RA,DEC,u_decam_0,u_decam_err,g_decam_0,g_decam_err,i_decam_0,i_decam_err,pmra,pmdec,photo_feh,photo_feh_err,purity,MEM_FLAG,S5_obs,Ref,CMD_outlier_flag
1231469618863113216,210.3722496224379,15.467965432821403,21.669642617743996,0.03511836758742993,20.884959187537433,0.008357,20.25182607851505,0.006735,-1.5241889408030151,-0.7255929505938179,-1.7304687273004973,0.23616914217090731,0.0,3.0,1,,0
1231469000387817984,210.47055472931606,15.459299736632602,21.290032218115066,0.035062059824915295,20.693221548973323,0.007295,20.185967501918675,0.006377,0.7430161627158374,-1.1518218185807476,-2.368632170572541,0.6143455446809765,0.0,3.0,1,,0
1231150004577168512,209.63196711222588,15.381058960912227,22.02287486752106,0.03520698085608793,21.175368617604256,0.008887,20.514183478565933,0.009195,-1.5527819086428154,-1.3647816383518259,-1.5754110966995547,0.20876436644429286,0.0,3.0,0,,0
1231146087566984192,209.72890726182246,15.344177154089577,21.72129120445184,0.035112395401720765,21.039130507252217,0.00807,20.492763254395722,0.008894,-1.362568447412423,-2.121991044715614,-1.8067593055206845,0.40574434525134934,0.0,3.0,1,,0
1231090596588925056,209.71509858898668,15.144905694628985,21.414430363307122,0.035040183893098154,20.667717857604504,0.006148,19.98720201711297,0.005735,0.5174012354342369,-0.7658546919376303,-2.3129596558110803,0.3203961443453471,0.0049168916523961975,1.0,1,a,0
1231092074058226176,209.7274020227899,15.216857162167956,21.68362227147147,0.03506478526025698,20.963673255339145,0.007539,20.301999959445,0.007352,0.2784282492547199,-1.3389201526403696,-2.3738577327484305,0.36973515604877943,0.0049168916523961975,3.0,1,,0
1231095269513901568,210.02998089563573,15.238634215002595,20.898215328462204,0.03505506738037576,20.167321933419466,0.004608,19.495990848475216,0.003949,0.30208517665134693,-0.44164181304667594,-2.4434978164942596,0.4096347025750826,0.8809443414424185,0.0,1,a,0
1231456390363750656,210.2593051610209,15.229209547659224,21.656517054908893,0.03520353079976904,21.035294563416006,0.008969,20.40339175843954,0.007864,-0.9554264513532654,-0.49917512752431925,-3.5579516924181074,0.75,0.0049168916523961975,3.0,1,,0
1231263597872061056,210.51516059700936,15.146666931507394,21.322209521594477,0.035060878145568235,20.62229968643999,0.006582,20.120347250392438,0.006013,-1.0578912697781622,0.3632753833302924,-1.5017796380655535,0.11721372176594413,0.0049168916523961975,3.0,1,,0
1231108777186041472,209.2307090307815,15.042219762406877,21.38793919955323,0.03506555580220596,20.74260124645519,0.00651,20.090579487575294,0.006509,0.507318966710845,-0.052683116291477816,-3.2951996387566522,0.75,0.0,3.0,1,,0
1231074688030027392,209.88542014953154,15.073211468011737,21.329633349295758,0.03508050450605286,20.720216648216724,0.006823,20.133940449585438,0.006217,0.006773102114003837,-0.005214593286204772,-2.9651990001415616,0.75,0.0,3.0,1,,0
1231079429673919104,209.9947072821627,15.067161281791163,21.458572615377424,0.03509376424682723,20.83264198051405,0.007244,20.18542448489368,0.006361,1.3740093293470483,-1.6494652917629136,-3.775258672246234,0.75,0.0,3.0,1,,0
1231075065989900928,210.03749718614225,14.974209634936509,21.57208726321637,0.0351345191434669,20.992563048897505,0.008091,20.43078148171067,0.007701,0.0021013135173391095,-0.14651552794711464,-3.2942296297362015,0.75,0.0,3.0,1,,0
1230887118218565504,210.0679015736001,14.944085581665226,20.516848595971297,0.03503305673347884,19.7481172146647,0.003558,18.982143159646867,0.002728,0.14916649934032267,-0.33957000583211716,-3.0099076243762632,0.7114399456961433,0.9706035410968935,0.0,1,a,0
1230889282883659264,210.18724951504916,15.018390190034014,21.817093876203096,0.03512386247471944,21.089674799387932,0.009131,20.518039808103918,0.008499,3.719420982309913,-5.642885650989378,-1.7008139089033645,0.2539537949843041,0.0,3.0,1,,0
1230884472518714368,210.37439992447167,14.960692624908896,20.86944628001372,0.03502116870625964,20.12114863112259,0.004659,19.402023409633042,0.003549,0.00681556173300768,-0.33928640738576843,-2.701144573329317,0.5412943547794907,0.9259209235641717,2.0,1,,0
1231248277723513216,210.49331436350434,14.980510483454434,21.66322502333075,0.03505599229772399,21.015701666465997,0.00821,20.37515753506565,0.007467,1.1130634330819393,-0.43657290441814633,-3.0023303995496002,0.75,0.0,3.0,1,,0
1230960411835363840,209.17403909947257,14.77398065389523,22.01123523646755,0.03519916577325651,21.236440279934406,0.019151,20.607984369027854,0.0098,1.9951899646985742,-3.342450486986649,-1.7577486844391137,0.31235502693468226,0.0,3.0,0,,0
1231101282467666048,209.17911987419757,14.810731945754899,21.82789926714517,0.03508936991504367,21.166341775641442,0.009433,20.597966819819927,0.00967,-0.5757984491833811,3.706524784863615,-2.1341619374665854,0.3677785478934204,0.0,3.0,0,,0
1231067678643343232,209.89229152153308,14.887113299718834,20.815217848753854,0.03502130583179216,20.041030633703233,0.004164,19.349379797487973,0.0034,0.2767880096427482,-0.44913752553213315,-2.2384761683342056,0.3088867800133223,0.9706035410968935,2.0,1,,0
1231066647851185024,209.92313794759175,14.849520235333099,19.981060155977183,0.03501001922351044,19.111752219236852,0.002347,18.287227979332805,0.001665,0.02285484066102228,-0.5951901043133164,-2.7555916885876393,0.39672809414733734,0.9989157043847214,0.0,1,a,0
1230877772369686272,209.97579870379872,14.789086799895449,20.814607015421196,0.03501965745287157,19.992598256991624,0.003964,19.239811774359346,0.003148,0.011968591163588282,0.007718545503383578,-2.3686420183894805,0.29933993473652737,0.986771593493602,2.0,1,,0
1230878837521588736,209.95241959775413,14.821612566054005,21.548119295611862,0.0350497662047893,20.84519087847352,0.007103,20.219831136023284,0.006543,0.45291814421905247,0.1047563322732068,-2.234102389925451,0.3518799693954819,0.784398659858019,3.0,1,,0
1230878700082638336,210.00526033142125,14.831350736201372,21.41222791792955,0.03507042944289429,20.71544122268176,0.006463,20.06234333171022,0.00578,0.10703204145154455,-0.4033692186970843,-2.5072527301052974,0.4353596213616999,0.784398659858019,3.0,1,,0
1230877566211251840,210.04220148829464,14.779327983383574,20.479264622729467,0.03504944331502657,19.604397295597792,0.003148,18.790747348099114,0.002353,0.24111140878843662,-0.4314281772179315,-2.4874004146393314,0.29614515106724837,0.986771593493602,2.0,1,,0
1230875538986689408,210.1806246107461,14.784132061488386,21.572172938805302,0.0350742558004146,20.937360212424515,0.007603,20.318274854187845,0.007163,0.32240691444645436,-0.5557463217435173,-2.9534614769311114,1.0528186710941843,0.784398659858019,3.0,1,,0
1230875435907474176,210.19761924861703,14.78403909709992,21.532510596795458,0.03507051856955984,20.80370288602209,0.006902,20.118337330024602,0.00607,-0.7695570115041235,0.6082149408380075,-2.502956614714745,0.39326633816652845,0.784398659858019,3.0,1,,0
1230881792459098624,210.23774608894627,14.854688334458334,20.76772880350277,0.03502503250598704,20.090568875896217,0.004298,19.422811813397885,0.003559,0.20252798573053438,0.16808638999656728,-3.096487106683739,0.75,0.9706035410968935,2.0,1,,0
1230852483602707712,209.75847304483804,14.672506705829594,21.258434261353724,0.03504797580742892,20.56083442723632,0.006212,19.903758150660277,0.005279,-0.11450363517701545,-0.8667352645086948,-2.53390409323583,0.4523056307662993,0.784398659858019,3.0,1,,0
1231041977559028480,209.8352668714472,14.749151117100698,20.184123623888073,0.03502016747306383,19.34949205686331,0.002843,18.567754580053688,0.002014,0.3216640710267236,-0.6889428996554076,-2.655754081109686,0.40453168984577104,0.9994217090051847,2.0,1,,0
1230853553049414400,209.91204801607302,14.714313783666418,20.36058829479641,0.03501921628768291,19.450356423622846,0.003011,18.65002181369281,0.002135,-0.13016916939970746,-0.602101523075742,-2.2207535880796403,0.25176784840161426,0.986771593493602,2.0,1,,0
1230849425585454720,209.93573494944982,14.619349232572729,21.086605089819653,0.03504928193105588,20.273820848913907,0.005098,19.58438859423673,0.004102,0.5398820903157441,-0.5801125060398146,-1.9626502075105519,0.2424204529531821,0.9959297210749545,0.0,1,b,0
1230848772750422272,209.9505734321838,14.612976764153935,21.558948910996676,0.035156040361266745,20.767037857697964,0.007269,20.08426525022435,0.006325,-0.5630858430294392,0.19985685958553856,-2.01420136367974,0.26168983550887726,0.9281328866193397,0.0,1,b,0
1230853376955406848,209.95224389852973,14.701244395109882,21.040413073991406,0.03504178452821545,20.249960377514363,0.00498,19.530602007968547,0.003962,0.14191776477625984,-0.9611867218177891,-2.3355435386728782,0.3057682454690352,0.986771593493602,0.0,1,b,0
1230873924078955136,209.9766798463489,14.712306320012054,21.844185329502874,0.035149558472496324,21.084321599127055,0.00896,20.446051759104847,0.008102,-0.6830295091923502,1.781752739628446,-1.9101845045161063,0.2745482133492711,0.784398659858019,3.0,0,,0
1230848978908853120,210.03613200100844,14.61509591756441,21.50960962132898,0.03516070157105358,20.796199716687678,0.00729,20.132135251281976,0.006477,-0.344901616769431,-0.919336998599561,-2.4501199254278507,0.4043509589506337,0.9281328866193397,0.0,1,b,0
1230849081988080768,210.04421890232987,14.63996497495565,20.64617370134396,0.03502817868918416,19.804813266934634,0.003714,19.049092651382207,0.002802,0.6261157370320738,-0.6063666681571016,-2.2517367648189577,0.2706523039513849,0.9959297210749545,0.0,1,a,0
1230874164597130624,210.06167540737044,14.728501796021087,20.623681361122504,0.03502405112970941,19.8745813291955,0.003869,19.14466702490592,0.002997,0.3781531624247796,-0.5634479340688036,-2.8097285728260606,0.6492641719578147,0.986771593493602,2.0,1,,0
1230861043472371712,210.15217303493256,14.657598317351031,19.11393499372085,0.035006596108736694,17.779673089828254,0.001177,16.676016675966263,0.000663,0.15834642016000522,-0.4416190574052782,-2.347029166459672,0.1660890578412211,0.9994217090051847,2.0,0,,0
1230873275539233664,210.13334200548906,14.717357408171079,19.398948080010065,0.03500746833810273,18.107319450413467,0.001395,17.065857059915544,0.000819,0.14230631178227593,-0.4636053637656573,-2.0467166708693485,0.14546507126863376,0.9994217090051847,2.0,1,,0
1230861142257868032,210.16388321306383,14.66974951230971,21.250587323606798,0.03510441514182767,20.554181658784866,0.006056,19.863303488233566,0.005059,0.7913713338646209,-0.178651438693622,-2.90446148285815,0.7588364522531199,0.784398659858019,0.0,1,a,0
1230874954871117824,210.1152998075747,14.73795414639909,21.263434985130967,0.03509580629248547,20.469412229338886,0.005715,19.782115792345405,0.004747,0.1712678316333272,-0.5045744387027533,-2.033094595885213,0.255029100730202,0.784398659858019,1.0,1,a,0
1230864990546977920,210.37689334972907,14.707009380872586,21.122323458972755,0.03504329632133365,20.259519449079036,0.004923,19.517567094850182,0.00385,-0.1721792181666607,-0.09215345537571351,-2.016455610738974,0.23491241533057927,0.9706035410968935,3.0,1,,0
1230942299958916352,209.34896662731973,14.56524020031733,21.76545162001209,0.03510679800439935,21.195086191198826,0.010005,20.71433939439225,0.010451,-2.906413442684899,3.897227803300101,-2.553738053577063,0.9962788015532922,0.0,3.0,0,,0
1231035483568837120,209.4232828189913,14.586633615992882,20.979642795945708,0.03504302603455336,20.233269173374175,0.005068,19.549114136545896,0.004094,0.23475360543077572,-0.9779464045331835,-2.4084117531051756,0.3819185098795728,0.9259209235641717,1.0,1,a,0
1230843309552514560,209.5791477519409,14.502166540219557,20.625878832697207,0.03502228251453129,19.83800142160368,0.003977,19.09719243076086,0.003035,0.37510116770846447,-0.8422647995395871,-2.537928531069497,0.3641154593140145,0.9706035410968935,0.0,1,a,0
1231031497839177856,209.5927135569506,14.540566794719709,20.231254586814792,0.035015180731964426,19.329283252214907,0.002948,18.526033790337802,0.002092,0.26413123912816816,-0.21030940966283818,-2.2967174096014196,0.27102391634580286,0.9989157043847214,0.0,1,a,0
1230841110529259904,209.75970051739728,14.50643748244516,19.231187580449213,0.03500805293454797,18.199889752144813,0.001463,17.281312641360046,0.000924,0.08049905266598406,-0.4036699640816711,-2.5148296070535894,0.2758969172375506,0.9994217090051847,2.0,1,,0
1230834410380273664,209.9257721513246,14.495081000374302,20.295023311182256,0.035021936602038915,19.485865477493526,0.003001,18.731398866227508,0.002228,0.20586054097898793,-0.8790367054508137,-2.6401378995477893,0.42973619428529974,0.9959297210749545,0.0,1,b,0
1230846745526362624,209.92794723769023,14.54405100062055,20.02612013504587,0.03501841353071431,19.19087277152276,0.002521,18.5086916356349,0.001956,0.2048652469686923,-0.6090622728670685,-1.8992545829541472,0.22183578255541098,0.9998072363350615,2.0,1,,0
1230847089123225856,209.93098952035305,14.577321507162758,21.332767516001365,0.03513200235709193,20.64957724587202,0.006396,20.028312956057906,0.005694,1.4378718279760159,-1.7930834247554899,-2.380091173818876,0.4055967989452153,0.9281328866193397,0.0,1,b,0
1230846676806885120,209.9372927004275,14.541708385783377,21.495057243037536,0.03509609911365767,20.715540013634442,0.006688,20.057484848441245,0.005829,-0.7811145416986115,-0.8330822361089044,-1.9201690831137794,0.2509009068219952,0.9281328866193397,0.0,0,b,0
1230834826991993088,209.954062353246,14.501726353899304,19.18721981779627,0.0350116810453397,18.06690647418499,0.001356,17.113799616030335,0.00084,0.2249216917065861,-0.41610277853189503,-2.248711488750364,0.19465125546833612,0.9998072363350615,2.0,0,,0
1230846814245300608,209.9572221981819,14.548373121412624,21.828054084243355,0.03516569294403861,21.07220703050375,0.008641,20.429748718379734,0.007891,-0.9620714858741273,-1.5501298216910153,-1.9639825208398929,0.2816743796523206,0.9281328866193397,3.0,0,,0
1230834547819224448,209.96097916856758,14.486419906386228,19.878579249605878,0.035015104268719136,18.97655295983219,0.002216,18.16640541133821,0.001562,-0.020063376227825724,-0.1571117762202595,-2.350960633284562,0.2812413814991659,0.9998072363350615,2.0,1,,0
1230834620833562624,209.96213726845053,14.50077857114356,18.97933570133789,0.035010266481311725,17.319375904055356,0.00092,16.068948530839204,0.000483,-0.027060876843476467,-0.43812044264368044,-1.9871477597066673,0.10753799301369298,0.9998072363350615,2.0,1,,0
1230835063214777728,209.96803837697766,14.546024725689719,21.285905605436895,0.03507702586969438,20.568860978535415,0.006009,19.935605240734578,0.005329,-0.36204814445585143,-0.18715307945517456,-2.178129370256712,0.32444572377153785,0.9281328866193397,0.0,1,b,0
1230833413947850752,209.97133550210646,14.459547227104215,21.401360780171117,0.03507542653066269,20.719994635475874,0.006684,20.087678459818484,0.006,0.8149589671436261,-0.5311236108607892,-2.4858403732348284,0.4472514400873719,0.9281328866193397,0.0,1,b,0
1230848326073809152,209.98056480754815,14.581350363823196,20.429847048248707,0.03504613678473445,19.587487324467897,0.003183,18.831117937584995,0.002397,0.538978864902436,-0.7661966862665227,-2.249752892242223,0.2686392143574738,0.9959297210749545,1.0,0,a,0
1230833723185498240,209.99104281212823,14.467374294366588,21.0849326252888,0.03504907904101357,20.354468218327046,0.005201,19.698064814182878,0.004525,0.6290014386700647,-0.824170887332243,-2.3220300883546954,0.38122579433756115,0.9959297210749545,0.0,1,b,0
1230833860623898496,210.01388052668048,14.480966749819355,21.306396576848663,0.035067332765765256,20.637027863514184,0.006439,20.01959231754279,0.005859,-0.45694941919096577,-1.6002276874471697,-2.4906374631016583,0.4681578099102173,0.9281328866193397,0.0,1,b,0
1230836643762759296,210.02152934439496,14.574399434966375,21.46630573258738,0.035179103299269356,20.86729389566803,0.007614,20.219458146396637,0.006764,1.0180670213307745,-1.585285738746389,-4.0,0.75,0.9281328866193397,0.0,1,b,0
1230833963703127808,210.02222126324824,14.506499454047617,21.731154627615123,0.0351335068555566,21.012092766617535,0.008449,20.357462625401496,0.007551,-1.2959314918951046,-0.1982573674966096,-2.3239899058485944,0.36266197039830816,0.9281328866193397,0.0,1,b,0
1230833585745987968,210.04106161399653,14.47305144606582,19.570782589216506,0.035012615140644486,18.31499249526882,0.001551,17.332746677822232,0.000947,0.13510896297418917,-0.6272850128826771,-1.8511642217943747,0.1332728782729405,0.9998072363350615,2.0,1,,0
1230835578610843648,210.04370338767313,14.529310947239207,19.305677463024715,0.035011787241024044,18.076995861672877,0.001369,17.03309246251118,0.000804,0.24611463108596654,-0.5793154978917757,-2.3346122432142993,0.18146340559484253,0.9998072363350615,2.0,1,,0
1230835170589374080,210.044584348223,14.49012060994237,20.474672351801683,0.03502485420026123,19.59762098424959,0.003236,18.81217231701386,0.002383,0.43811652100690796,-0.4023002832133956,-2.240542161083411,0.2531547140200076,0.9959297210749545,0.0,1,a,0
1230836368884839296,210.05383097913545,14.553273803946785,20.298460629113723,0.035023480133331265,19.45315607781625,0.002978,18.68484281335831,0.002174,-0.15386364953936804,-0.5913488876939863,-2.434763217626551,0.3409113073714557,0.9959297210749545,0.0,1,b,0
1230835131934224512,210.06930180975215,14.490418032896155,21.902316094271434,0.03516483491236587,21.22553687515187,0.009792,20.585771143015265,0.009007,2.682169497918277,0.5806443044148379,-2.5891916687620675,0.5707221702561505,0.9281328866193397,0.0,1,b,0
1230831592881161600,210.16068056634046,14.47176191141259,21.409270449992842,0.0351031823201275,20.740521006293296,0.006844,20.0688737294662,0.005887,1.5403645222777382,-0.9565517075965455,-3.0989173636178333,0.75,0.9281328866193397,3.0,1,,0
1230832417514898048,210.13782151597593,14.499916525067032,20.36703261072552,0.03502196394065039,19.604572554763557,0.003243,18.85183266647279,0.002416,0.4543158577481084,-0.4355132516289095,-2.920462768870826,0.6664372258157748,0.9959297210749545,2.0,1,,0
1230835681690064128,210.1137038283156,14.538770214959078,20.930621309772132,0.03504305012428934,20.226304689995526,0.004844,19.55864835359943,0.004005,-0.34673557469451244,-0.4464767750482991,-2.6958208124680487,0.5696087723176609,0.9959297210749545,0.0,0,b,0
1230832211356461312,210.10626429070894,14.488133029685969,21.530647507762563,0.0350914679342266,20.93528340977907,0.007903,20.332678190777184,0.007283,1.8732485417191382,-1.0124373611364725,-3.690468557456967,0.75,0.9281328866193397,0.0,1,b,0
1230832250011670912,210.11076595529502,14.496902585282353,21.778867910210405,0.03513483190528236,21.096574523326396,0.00888,20.456968558763265,0.008068,1.6012581539099056,-0.5884513374219364,-2.534319038124974,0.49185587123053937,0.9281328866193397,0.0,0,b,0
1230836059647199616,210.10484615629306,14.562986369343912,21.52727490561662,0.035102488563200175,20.886297693534612,0.007693,20.276545648766042,0.007004,-0.5077544870109689,-0.5574679157759066,-2.743189937304714,0.7583292613816626,0.9281328866193397,0.0,1,b,0
1230855163661700480,210.2017518104433,14.506402271819548,21.182424281067107,0.03510244212428364,20.53603505025935,0.005961,19.903544818744898,0.005215,-0.21354824624337276,-0.22465938804067398,-2.915061651032614,1.016105598843133,0.784398659858019,3.0,1,,0
1230855644698062080,210.28426005817147,14.55058264915776,21.562596173089236,0.03510609227094703,20.886544309255363,0.007671,20.272868264318706,0.006998,-0.3163738023241577,-0.2108653948649517,-2.3912827295374752,0.4261227537994137,0.784398659858019,3.0,1,,0
1230857190886308480,210.3315289218632,14.583042214166463,20.860711574189626,0.035047265721086476,20.250934122259856,0.005059,19.61184482088411,0.00437,-0.1272743425747508,-0.11298763280570845,-4.0,0.75,0.986771593493602,3.0,1,,0
1230740195977617920,209.36460452101454,14.284102588663286,21.0862023195556,0.03510307442247908,20.36319081942749,0.004982,19.77661720417857,0.004573,-0.6613782204209518,-1.6697170483844062,-1.8999320493037497,0.28771390197341995,0.8809443414424185,3.0,0,,0
1230746037133141248,209.39537690345165,14.28880240818213,21.742429242285507,0.03527670746122898,21.033043198644638,0.007912,20.43568286368346,0.007591,-0.7233090208185085,-0.9317861303414927,-1.9792267911692323,0.31241015474086,0.0,3.0,1,,0
1230744529599617280,209.64087455833402,14.352348145935219,19.023924919019617,0.03500657965429297,17.959703773001195,0.001374,16.953708149867893,0.000822,0.15323776652882992,-0.40834833096828216,-3.56770305091753,0.75,0.9989157043847214,2.0,1,,0
1230837949433296128,209.74538724894018,14.38946844585725,21.685309051615096,0.0350789802147168,20.960653419652463,0.008876,20.29978356043327,0.007093,-1.4115323042297412,0.7234067716729344,-2.3283271173492412,0.35750003060784347,0.784398659858019,3.0,1,,0
1230826060963809792,209.77951861082474,14.356994844351007,21.352651072887262,0.03504978941209345,20.729425330187084,0.007134,20.116047127430438,0.006164,0.5775424165992569,-1.1346568009496072,-3.0968550748464985,0.75,0.784398659858019,3.0,1,,0
1230839495621857024,209.78757062010698,14.40694618946303,21.185666458050566,0.035066732827630995,20.422990874901295,0.005755,19.77203962351334,0.004698,-0.42643998229829383,-0.6626934559692895,-2.031663401814789,0.28282675725083795,0.986771593493602,3.0,1,,0
1230827542727194496,209.8521394079823,14.388985954396546,21.618220606616898,0.03507098375263534,21.013066834634067,0.008097,20.399433475068808,0.007729,-0.868299205033809,1.851170084316268,-3.6111372835116935,0.75,0.784398659858019,3.0,1,,0
1230826679439105024,209.85782631858584,14.37070868659805,21.602580902733617,0.035069821454257,20.979962137337925,0.007866,20.32478901757622,0.007085,2.4727131628196393,-1.7038354606779824,-4.0,0.75,0.784398659858019,3.0,1,,0
1230826335841709184,209.89801033457843,14.339911423841652,19.298320499366177,0.035007585564408535,18.199095590554474,0.001423,17.226307980769278,0.000889,0.1448004110677673,-0.4669125667354227,-2.5122578809192406,0.24516779384573492,0.9994217090051847,2.0,1,,0
1230826542000661632,209.9050706545454,14.362642337865632,21.00752322327261,0.03503140663831547,20.27214757145977,0.004801,19.560901570663454,0.003917,0.7318157145593351,-1.0409370336016128,-2.7745222173928608,0.5972298331100956,0.986771593493602,3.0,1,,0
1230823312184726272,209.91088907647298,14.321070788314472,19.72554616509133,0.03500960994747284,18.92681295687723,0.002124,18.15835298448515,0.001529,-0.20917167964811745,-0.5189337811593051,-2.908478157551414,0.5976349661793644,0.9994217090051847,2.0,0,,0
1230827160475453056,209.91876521158625,14.404048644709226,21.445445327635873,0.035076785476500234,20.72436173120475,0.006553,20.06755157173419,0.005757,0.30584537583585125,-1.404983818159472,-2.3247975166811403,0.3472864431965485,0.9281328866193397,3.0,1,,0
1230826988676907648,209.9377629549741,14.390926227560938,21.872961414997842,0.03510347968641833,21.144721749882937,0.008848,20.482467813031914,0.008006,-0.21811352504398496,2.593979242811095,-2.310479446737231,0.351021734507856,0.9281328866193397,0.0,1,b,0
1230823174745775360,209.9589038901217,14.328997361334931,20.97857983121101,0.035032742966632384,20.204064264082433,0.004604,19.452820949239253,0.003627,0.476932144431083,-1.5470429998607174,-2.7658463323321376,0.507499833188933,0.986771593493602,0.0,0,ab,0
1230823724501603200,210.0063982497679,14.36505509031332,20.661804731643226,0.035035721788724425,19.819735397616626,0.003584,19.042036198093534,0.002705,0.5540344894238073,-0.7701625920499049,-2.422285795241497,0.3062031989374418,0.9959297210749545,0.0,1,b,0
1230823247760125184,209.95335398141142,14.328571447595795,19.01522802435642,0.03500680802860543,17.80027612858057,0.001158,16.69090999802387,0.000674,0.16792016204773785,-0.5480305603771901,-3.10944997802897,0.40963167787092275,0.9994217090051847,2.0,1,,0
1230829668736348032,210.00170731891492,14.38737714331117,20.473949706410796,0.03502937888386725,19.63272274040103,0.003192,18.851376022222638,0.002383,0.2080243966542224,-0.5731613045151764,-2.4597047036528763,0.3144477976195338,0.9959297210749545,0.0,1,a,0
1230830222787069056,210.04886197280993,14.417047146460867,19.37701888333213,0.035010507154590476,18.12875425542116,0.001366,17.08684049808216,0.000822,0.21812569605565174,-0.4822784847313173,-2.2310910276591134,0.16619084747148136,0.9998072363350615,2.0,1,,0
1230828947181261696,210.07735459838855,14.380416462981549,20.265622666876943,0.03501237332653022,19.393735769479274,0.002762,18.57868342226839,0.001995,-0.08081326313280157,-0.5543263760891577,-2.6340994058403733,0.36750298462211106,0.9998072363350615,0.0,1,a,0
1230775345989954176,210.0879609620714,14.291081248847275,19.61179421846634,0.03500777641115495,18.635163562351465,0.001809,17.71682608331871,0.001173,0.011209426924614574,-0.4893129359630324,-2.972009968193694,0.46748333194491243,0.9994217090051847,2.0,1,,0
1230829118979954432,210.08942694350606,14.382802244878198,20.992773776235826,0.03502764407055851,20.29043639984846,0.004862,19.59214732103157,0.004036,-0.29878743830081733,-0.4013541872930053,-3.0983005102223515,0.75,0.9959297210749545,3.0,1,,0
1230829153339697664,210.1053695523655,14.391346534900924,21.42739370333259,0.03505063983445836,20.779193093669413,0.006774,20.114437143487216,0.006041,0.8842466308501019,-0.9803932299073643,-3.474240835139881,0.75,0.9281328866193397,3.0,1,,0
1230783626686364672,210.19815060876294,14.403337971951169,21.524543259725796,0.03509214335892945,20.900708602879046,0.007485,20.274318399265407,0.006935,1.8104441156725848,0.14939526676611597,-3.336740059301027,0.75,0.784398659858019,0.0,1,b,0
1230724631016060160,209.72175652166388,14.116052268033945,19.77196755368373,0.035023446809732524,18.923898897324086,0.00225,18.188890607535242,0.001617,-0.16658414326386484,-0.616446794499006,-2.1569532210627647,0.26861666047770155,0.9989157043847214,2.0,1,,0
1230820013649799424,209.86692174264348,14.204155020144984,21.577303633341078,0.03506841201675269,20.94012697826886,0.007983,20.300946067731143,0.007038,-1.5022670669946552,-0.8657936667365016,-3.2342322839946624,0.75,0.0,3.0,1,,0
1230819841851105536,209.9033022233129,14.194633711550765,20.276135450072168,0.03501371894370266,19.510406820569038,0.003135,18.794202326500894,0.002375,0.00581188215202233,-0.3138699593852615,-2.7267915007218506,0.533639962932074,0.986771593493602,2.0,1,,0
1230774624435416832,210.0125802855159,14.209987433378926,20.75214002329917,0.035031209663858844,19.918093487773657,0.003968,19.166956760416745,0.002996,0.03604778513718354,-0.7641152003597919,-2.2678750356712785,0.2757664969363205,0.986771593493602,2.0,1,,0
1230773937240652800,210.06139417053865,14.220514467515423,19.975047219778542,0.035009694888314506,19.112384061526775,0.002442,18.3055604337008,0.001713,0.2531525598516092,-0.4402263886014973,-2.636970237356661,0.37479093992668183,0.9994217090051847,2.0,1,,0
1230769470474643456,210.11894795694408,14.129315011267648,20.551948027908047,0.035018358976878404,19.753433775063037,0.003575,18.98941582273662,0.002683,0.07827561645282882,-0.2463172208901946,-2.66421363310102,0.3963835770985923,0.9706035410968935,0.0,1,a,0
1230764179074370304,210.32554633672677,14.180451159765497,21.05090025675502,0.03505561077372495,20.396422714892626,0.005544,19.723344356404542,0.004532,-0.0862869114135264,-0.007789685668967317,-3.8233494072917047,0.75,0.9706035410968935,3.0,1,,0
1230763423160123648,210.32681151607426,14.16672915348849,19.623337386866137,0.035012552054699254,18.71545022461009,0.001993,17.843094814952014,0.0013,0.36171574707327003,-0.4397866799842528,-3.2116651571556947,0.75,0.9989157043847214,0.0,0,a,0
1230764595686532736,210.32849386558536,14.217647829034338,21.70602771982565,0.035141693849787194,21.046433150091172,0.008765,20.534506036750912,0.008558,1.3967192817610974,-3.2198119919327857,-1.792271918654205,0.28921666350864345,0.0,3.0,0,,0
1230717346751479808,209.67074245729432,14.03533450528073,19.990146872114124,0.0350108654327583,19.193502783463238,0.002378,18.386332370857954,0.001741,0.32730364991874755,-0.6313111836262056,-3.543113547344859,0.75,0.9878558891088806,0.0,1,a,0
1230677111497866496,209.85276688260706,14.059368767572536,21.402506513189138,0.03506119951667332,20.65948184725404,0.00668,19.97292190960443,0.00551,1.7217021598410456,-0.7677131360173732,-2.3933919214384303,0.34195227849876775,0.0,3.0,1,,0
1230672610372099968,209.9968563384735,13.991454231041564,20.485138138313946,0.03501754545977334,19.738485172419786,0.003575,18.990632079846264,0.00272,-0.061986044079737956,-0.9080024317905748,-3.0784008568738526,0.8597282567696737,0.9259209235641717,0.0,1,a,0
1230767271451373696,210.02438085666918,14.059120487556255,19.86539994130285,0.03501093764879885,18.844835902844192,0.002193,17.965984927005888,0.001374,0.1300731480930606,-0.2910855091354688,-2.152159878182411,0.2005206048079027,0.9989157043847214,0.0,1,a,0
1230751534691179776,210.31907831787112,13.947350145597396,21.176082160599396,0.03506364727224145,20.48049278815031,0.005872,19.825726345261813,0.005466,-0.09130050639077991,-0.6816821803238293,-2.5329493186751715,0.45296786678990286,0.0,3.0,1,,0
1230751981367787008,210.3266212601463,13.997950575607492,20.85919158016485,0.03503153807518837,20.136160536766052,0.004692,19.456229018285395,0.004132,0.25271534730965695,-0.5967179399432514,-2.5998902242078525,0.48926151074160923,0.9259209235641717,2.0,1,,0
1230758612796737280,210.39808896058216,14.078695817334868,21.340459652648914,0.03507894213315045,20.649624255592823,0.006417,20.11435499462545,0.005999,0.07286511659960998,-0.9469055828174203,-1.6319697523412162,0.38086360233925637,0.0,3.0,1,,0
1230005451627016832,210.61846514184268,14.040366475376635,21.319799438208122,0.03505388837761105,20.64432391394019,0.00643,20.100350622687937,0.006009,-2.6016780831487725,0.07363140801604795,-1.841406752620099,0.4218377339762332,0.0049168916523961975,3.0,1,,0
1230004386475032448,210.6763362705868,14.005025607045543,21.57626566538772,0.03507965202931906,20.812828777035474,0.007103,20.221419087250233,0.006737,-0.4765593853633304,-0.2254785883844901,-1.6103723851237184,0.22087431742292638,0.0049168916523961975,3.0,1,,0
1230651857090003584,209.82073997413534,13.794712358622702,21.676462844927745,0.03514174794500979,20.958963904369593,0.008133,20.33781813320136,0.007454,-0.935367583056134,-2.244564148073335,-2.085796693936505,0.3273311852293183,0.0049168916523961975,3.0,1,,0
1229904807658835584,210.24659743515107,13.848634691573285,21.59730755548107,0.035093473248998856,20.79918055098319,0.00687,20.168695367396115,0.006543,-0.7534532990644957,-0.05849036812722774,-1.642399254493392,0.21479012959730154,0.0049168916523961975,3.0,1,,0
1230624919054870016,209.7201531704492,13.641173679150649,21.77976767637751,0.03517150563953002,20.878633103228093,0.006942,20.174989730386496,0.006199,0.3974123362921155,0.3526880118116581,-1.5727040254173748,0.19047465547054657,0.0,3.0,1,,0
1230649834160653440,209.8028528308045,13.715499501992554,19.252465617396112,0.035007866256047876,18.383304288289548,0.001548,17.51430384520483,0.00106,0.2015933957101364,-0.598504922177592,-4.0,0.75,0.9921930715699947,2.0,1,,0
1229898416747218048,210.31657091953994,13.660906174815286,21.775433528232263,0.0353558891945755,21.105638733373166,0.008947,20.51062016695094,0.00938,0.9686942216100396,0.9304244893752469,-2.2880646244147806,0.42978010872701183,0.0,3.0,0,,0
1229981292436403328,210.4617910466583,13.737345745342324,21.815721093332982,0.035356255548005866,21.196516531443596,0.008981,20.664470099985003,0.00975,2.852997939497248,-5.153909772776191,-2.4342433919526005,0.7172145087554945,0.0,3.0,0,,0
1231456149845587584,210.3474505866938,15.263116433918366,21.961927193145875,0.0354085878161877,21.083388707369565,0.009731,20.40034590876603,0.007825,-4.129240919916136,1.2215968076806674,-1.555560688899134,0.2063040353516651,0.0049168916523961975,3.0,1,,0
1231252808914184960,210.7647174077649,15.077153993147583,20.65079675723587,0.035031086787913064,19.944262222003935,0.003888,19.35700567887163,0.003312,0.5946208797426067,-0.9272633324419333,-2.026414751907113,0.3223996642556905,0.4179501137184901,2.0,1,,0
1231083587202220928,209.70235111356357,14.949590549219996,21.431948469706235,0.03508868714957106,20.909546637886525,0.007884,20.392260369885683,0.007686,1.0913732217881642,-3.0087305670678974,-4.0,0.75,0.0,3.0,1,,0
1231068778154976384,210.02654106819259,14.916969397643443,20.592301622474928,0.03502544765910784,19.863382225417137,0.003658,19.125452255391835,0.002881,-0.6419222113185606,-0.353460809061908,-3.2640592513152695,0.75,0.9706035410968935,0.0,1,a,0
1231068881234192640,210.03400856446183,14.923542258504565,21.045313113156237,0.035048861336691065,20.294225662911177,0.004862,19.602967141536475,0.004047,0.9420938248255168,-0.5994813451373552,-2.425474779104746,0.38291682834061685,0.9706035410968935,0.0,1,a,0
1230874542554264704,210.05696251073408,14.753774626923965,21.15618755093157,0.03505495934974567,20.356833736329556,0.00533,19.652467088864327,0.004339,-0.07185693697522455,-0.6124494033228598,-2.153868337631694,0.27888912929573645,0.986771593493602,0.0,1,a,0
1230848600951721600,209.96545143080996,14.595377463107319,20.23358425083115,0.035025466001304545,19.30480263151932,0.002666,18.503837681178094,0.001929,-0.2940537254507193,-0.7071688708730596,-2.1146566111245413,0.22334364548958083,0.9998072363350615,0.0,0,b,0
1230801837347798528,210.73642596864084,14.585571431237922,21.435319726108297,0.03509132798182255,20.707750760177852,0.006877,20.08837649091804,0.005857,0.049563308553279006,-0.5989020803881017,-2.0000712066594457,0.29461694584808834,0.0049168916523961975,3.0,1,,0
1230947522638620544,208.89408949411487,14.42983705199409,21.945884964228,0.03575754582127409,21.106428121293067,0.009326,20.453578683065174,0.008351,-0.9844546259001064,1.9362818047362405,-1.5660124525650816,0.21233365148131467,0.0,3.0,0,,0
1230830184131867392,210.06673595764462,14.42472650807719,20.476962593448945,0.035023549186035126,19.623532203446626,0.003167,18.841134018661023,0.002386,0.21416400296356236,-0.23132153560518176,-2.377094086219911,0.2896327646026413,0.9959297210749545,2.0,1,,0
1230830321570823296,210.09101631845084,14.431497675348451,21.62566702143228,0.035101130358771084,20.921788974722862,0.00744,20.2574580371176,0.006778,-0.27878404004715773,0.2406214764330178,-2.538723469544864,0.4566314719891805,0.9281328866193397,0.0,1,b,0
1230744456585187456,209.61218141503247,14.33957588316287,21.698391917120716,0.035105065832935864,21.003695254544734,0.0086,20.38234110541451,0.007693,1.7081743436071317,-1.8682804769705244,-2.273524275530192,0.37831594774005983,0.0,3.0,1,,0
1230777270134712192,210.1958738435805,14.2659688893858,21.77651864381061,0.03511303869019349,21.04889654753828,0.008729,20.406264015018703,0.00783,-0.09956071434997005,-0.45154057698153705,-2.1641051000606844,0.3278869940111713,0.784398659858019,3.0,1,,0
1230724424857621376,209.64448324982942,14.099466248187051,21.523238761763515,0.035092063044145104,20.814055849683047,0.0072,20.18318627917385,0.006298,-0.11475426594638127,-0.23627352747249952,-2.2239809124705308,0.3435065256755374,0.0,3.0,1,,0
1230677699908106752,209.90736855549528,14.105158250910426,21.790129484958907,0.03511862571836398,21.055171678173544,0.008783,20.448066445174337,0.007943,-1.7031793063359588,-0.403847240886682,-1.8713763187462735,0.27594897035801685,0.0,3.0,1,,0
1230762770325089152,210.33655492491107,14.137784988066626,21.701259975621642,0.03510491895887857,21.000555722299097,0.008437,20.440550602851154,0.007906,1.0887362122558173,-2.0417958971344223,-1.7816593015214102,0.31316900561805666,0.0,3.0,1,,0
1229900413906739456,210.34173046221497,13.764932634782596,21.446313052380802,0.03514132719693204,20.825617271430254,0.006916,20.233004228254437,0.006872,-0.7212529230082608,-0.7196641583007374,-2.8521083784558114,1.0221914478692515,0.0049168916523961975,3.0,1,,0
1230416905198786048,211.15177573109455,14.43731961480805,21.52587233831735,0.03569092169765483,20.852919998577118,0.007536,20.33819086367786,0.008248,1.1513959352334584,-2.4877504557165997,-1.6201532629981592,0.40559571354919116,0.0,3.0,0,,0
1230777927264712704,210.32702564957722,14.25693013020307,19.507596843696742,0.03501671741861064,18.33825308519101,0.001599,17.370979306078194,0.000975,0.05371619700141256,-0.5888257581191382,-2.1090725490205604,0.16641538726826202,0.9989157043847214,2.0,1,,0


==> Boo2mem.csv <==
source_id,RA,DEC,u_decam_0,u_decam_err,g_decam_0,g_decam_err,i_decam_0,i_decam_err,pmra,pmdec,photo_feh,photo_feh_err,purity,MEM_FLAG,S5_obs,Ref,CMD_outlier_flag
1230651857090003584,209.82074172573778,13.794694015129307,21.62602653081177,0.035103320570812675,20.958961918789864,0.008133,20.33781715345001,0.007454,-0.6323743946194926,-1.8960872991092657,-2.5,0.75,0.0,3.0,1,,0
3728692866093101312,208.92500467575567,13.694619498160794,21.744877739040973,0.035122515063910224,21.012726075996397,0.008067,20.38084287807059,0.007476,1.5834168813599183,-1.0760354257542646,-2.0,0.75,0.0,3.0,0,,0
1230684601920267392,209.07021423331295,13.696857628515373,21.445903268920173,0.03508066823545162,21.02771427261591,0.008465,20.606808061731815,0.010094,-1.6110494567736673,0.433477038930161,-4.0,0.75,0.0,3.0,0,,1
1230683227532109056,209.2675511723278,13.751571787497308,21.37089373701741,0.0350731538736138,20.75161584203291,0.006258,20.188430248672248,0.006171,-0.5963325809549751,0.6847988594530222,-2.5,0.75,0.0,3.0,0,,0
1230639457519343872,209.4358639269911,13.655868770553932,21.550802691908498,0.03507749994974508,20.91408275254965,0.00777,20.363054512568713,0.007528,-2.896728760045257,-1.3757380375590003,-2.0,0.75,0.0,3.0,0,,0
1230636429567297408,209.45230923171792,13.630811143399388,21.591226548528574,0.035083578442394,21.054205268509865,0.008638,20.59122344182563,0.009068,-2.669670138899737,-1.723785417183771,-2.598791225355661,1.3458619701012475,0.0,3.0,0,,1
1230647772576382208,209.99866619156003,13.734662382711235,21.828167538623173,0.035225164038614774,21.113088811300994,0.008997,20.490533169495464,0.008333,0.6112392918582625,-1.6356622113654846,-2.0,0.75,0.0,3.0,1,,0
3728677404211257344,208.8971496340475,13.521891763723064,21.30438928057153,0.03505039189512244,20.64414501066637,0.006062,20.025264628928422,0.005727,0.7063139149911826,-0.9799135316873688,-2.5,0.75,0.0,3.0,0,,0
1230623475945829120,209.63857561964815,13.574805902490994,21.552789151748463,0.035131148846852284,21.05852611592722,0.008463,20.654513741157054,0.009445,-5.26501084988738,1.2456103545235848,-3.186273345506176,0.75,0.0,3.0,0,,1
1229889036538588160,210.05456943967235,13.49838037380194,21.70861574202986,0.03508757022685051,21.0892200208869,0.008481,20.642421268738985,0.009136,-6.005569512798067,1.438254325045823,-1.5410531298995849,0.3266545403331628,0.0,3.0,0,,1
1229843479820788608,210.07995342780063,13.131745638998026,21.593803140856743,0.03507076779337134,21.003328167722223,0.008013,20.58097262221074,0.008803,1.6865170470157267,-0.5456957095382475,-1.6458578093591418,0.37806465726627747,0.20061805995892565,3.0,0,,1
3728628853900665856,208.49346914287267,12.978643225342282,20.66488403377912,0.035025171532587156,19.955074234850407,0.003837,19.320228302176712,0.003387,-2.0761998067943237,0.26840302380045844,-2.248784314648142,0.3278919262398011,0.6495779903750916,2.0,0,,0
3728574702952674944,209.03328062939414,13.040000316414254,21.5724065699635,0.03509876939918861,21.07247533774328,0.007816,20.671656744426013,0.009176,0.03981530238547526,-3.7253142336725564,-2.9365217685086993,0.75,0.0,3.0,0,,1
3728598101937445632,209.11557346456866,13.064601094986275,21.883194972223443,0.03513787093885428,21.1531322652359,0.008361,20.542685850457907,0.008276,-2.562883825193667,-3.3625788052195134,-2.0,0.75,0.11372871865011402,3.0,0,,0
3728570236186672768,209.14239896133347,12.954693845518953,20.98295238666529,0.035095996735790606,20.008798350699426,0.003926,19.251699855606557,0.003243,-0.47778611001432736,0.27634103253416087,-1.5636690283198291,0.16726481284765582,0.8768787533750321,2.0,0,,1
3728598582970849920,209.16238659609124,13.090679573448506,21.31000721700758,0.035133304011948405,20.723411334911823,0.01074,20.24096622649336,0.00914,-3.2167134183400856,0.44426917991551773,-2.0492266358906224,0.5123761491976313,0.0,3.0,0,,1
3727846929336036352,209.50500076465124,12.99650875725223,21.746424930966448,0.03513316100871247,21.118596719237804,0.008606,20.602704701640604,0.008853,0.928517234719342,-3.1148176776522467,-1.8969994347510701,0.75,0.4786639521471261,3.0,0,,0
3727835006505861248,209.71467014910502,12.986062848395227,21.158580511773394,0.035075016433090946,20.569390778446675,0.005914,19.96977774870777,0.005432,-2.243743988378668,0.44151445328388195,-4.0,0.75,0.0,3.0,0,,0
1229835641504904832,209.83839316051905,12.997737202791054,21.533336442079452,0.03508077284583309,20.99317200978136,0.007824,20.556850430346728,0.008622,-1.860313161230986,-0.7378832802230736,-2.3124447829925154,0.9118367140765355,0.0,3.0,0,,1
3728564326311951104,208.7334428235753,12.795952194575479,21.414862362272924,0.035159606654076185,20.750463867010115,0.006604,20.161550140515327,0.006406,-0.34529510280632403,-0.41337390895786197,-2.0,0.75,0.0,3.0,0,,0
3727837759579718272,209.4060962974698,12.863470881813726,18.838406678247885,0.03500766075272466,18.153749645236015,0.001402,17.480472649251222,0.001042,-1.6718350405177507,0.5255105141136325,-3.606812760029817,0.75,0.9998684602065973,0.0,0,b,1
3727825076541007232,209.4323836484456,12.7905386645484,20.947555087405398,0.0350622016167103,20.208134159745693,0.00444,19.54093558705759,0.003824,-1.5697411744810923,0.370432588868847,-2.261731152271615,0.3076262486255835,0.9943174809250015,0.0,0,b,0
3727839301472744192,209.44427762843168,12.892360512786002,21.021633869333947,0.03504502043901273,20.253671223289967,0.004618,19.585812405202628,0.003981,-1.6666987600857226,1.26238732623363,-2.061655956952121,0.2659070414966237,0.9943174809250015,0.0,0,b,0
3727827382938924800,209.4632466514121,12.860256832294246,19.86738095570894,0.035013075779940436,19.13815022515011,0.002371,18.421466850282194,0.001866,-1.4066311883327822,0.5663301995861683,-2.924971933967915,0.7173119339951566,0.9999561534021991,0.0,0,abc,0
3727827516082474880,209.48409425277197,12.86877597654651,20.109819370304677,0.03501568230505674,19.386104712291242,0.00277,18.693379679053546,0.002136,-1.874557027511647,0.6492635275080092,-2.71839879365106,0.5581151042212086,0.9999561534021991,0.0,0,bc,0
3727827309924042624,209.49802668906037,12.864737832580863,21.249071122470824,0.03506100944099547,20.59938564417839,0.005882,19.98891968372154,0.005342,-0.2935075259257427,0.004219866239904446,-2.5,0.75,0.95829311617177,3.0,0,,0
3727827997118825856,209.49891884579145,12.907291340266152,19.980285465008635,0.03501511988579996,19.189836838937758,0.002474,18.4605614223032,0.001881,-1.5175043577546232,0.5952126464227214,-2.417690023511508,0.3130906433183581,0.9998684602065973,0.0,0,ac,0
3727827241204558720,209.50592257931677,12.851403776713802,20.12776489913703,0.03501555834376717,19.437505256088258,0.002863,18.764884114412784,0.002237,-1.5064794933866374,0.20219619986065007,-2.769993964504113,0.6696905587676334,0.9952645674375012,0.0,0,abc,0
3727826283427161728,209.50698843111064,12.820853346212004,21.270390980415115,0.035060852569853806,20.650207005687236,0.006067,20.057488707439898,0.005625,-1.6144757105089478,-0.0858043836749286,-3.0,0.75,0.95829311617177,0.0,0,b,0
3727826107333175936,209.53060893553712,12.820709010103855,21.4967588630822,0.03508007638722993,20.92369025616646,0.007313,20.359803405563117,0.007146,-2.507391949831544,1.8811212038853724,-4.0,0.75,0.95829311617177,3.0,0,,0
3727826111628452224,209.53243455823377,12.822631520439797,21.42673074493206,0.03507247359300119,20.688243242028236,0.006222,20.05395807941103,0.005613,-1.59438548174689,0.8841152723007264,-2.0,0.75,0.95829311617177,0.0,0,b,0
3727826519650055168,209.53574615266982,12.854372704194445,21.1036401637438,0.03504888782377192,20.48853528134489,0.005457,19.8906613669312,0.004969,-0.9043737510511486,0.022101702599482298,-3.0,0.75,0.95829311617177,0.0,0,a,0
3727826519650056832,209.53948187139423,12.857193906492233,20.91343742739986,0.035038002303232924,20.327683047177313,0.004917,19.72236873332405,0.004381,-1.893360521237966,0.9550896055582399,-4.0,0.75,0.9952645674375012,0.0,0,ab,0
3727826004253947776,209.54112228656714,12.798515994453464,20.88593927930943,0.03503438715792549,20.300150822193622,0.004778,19.670365537340164,0.004196,-1.8853547129035801,0.23009011153704262,-4.0,0.75,0.9943174809250015,0.0,0,b,0
3727823118035927936,209.57249151597645,12.803497618375276,21.398519239846564,0.03506718799809425,20.71551107058811,0.006323,20.09588917364621,0.005835,-1.7872437699759907,1.2049909407425927,-2.5,0.75,0.6871983712882757,3.0,1,,0
3727826657089011840,209.57290862595374,12.86184012221115,21.001712303588324,0.03504257002673656,20.319688943496704,0.004899,19.720672576816558,0.004392,-2.427242296434659,0.46698344234337885,-2.2099339620453553,0.36516036225660586,0.9943174809250015,0.0,0,b,0
3727823328489281664,209.6112857832472,12.806243040910289,21.604118903788514,0.03509130066923774,21.072711982231617,0.008132,20.62940477616811,0.009226,-3.486106904432103,-0.7711314668175798,-2.53227605474978,1.307674235009532,0.4786639521471261,3.0,0,,1
1229773965774296704,210.4682241620905,12.879754562041681,21.645706980314074,0.035157356491413126,21.041690276191236,0.008697,20.603603038208725,0.009264,-2.686178902879914,1.8891414989233455,-1.6175152108702264,0.3551777436741232,0.0,3.0,0,,1
1229586670840841216,210.61709784420336,12.84321848253393,21.70764047491951,0.035212203321892295,21.083666307650088,0.009199,20.570468670650005,0.009205,-1.375688839515302,-3.4373183182955214,-1.9138740399322516,0.75,0.0,3.0,0,,0
3727824359281963392,209.49210345262856,12.758571461261633,21.666709145713266,0.03511495206040653,20.983272831749915,0.007488,20.335879395806074,0.00726,0.08647143484615094,-0.4397528641509656,-2.5,0.75,0.6871983712882757,3.0,0,,0
3727823977029357568,209.47053946386086,12.751086866063696,20.897107169530244,0.03504013281436288,20.33869214008999,0.004642,19.85220330071187,0.004723,-3.3246052334872407,0.7673151879771934,-2.950567904781979,0.75,0.9943174809250015,3.0,0,,1
3727775770316385024,209.8491423757202,12.678456651900502,21.48062634211233,0.035089790024171896,20.949903007764817,0.007224,20.536381454678057,0.008186,0.7067240902577867,-0.9818619828505603,-2.280838703954392,1.038271485902308,0.0,3.0,0,,1
3727740173627298816,209.3439084716141,12.45556934171006,21.79575142912263,0.03514957913845413,21.15648561938858,0.008375,20.624252390509607,0.008714,-1.2260577802362753,-0.559292536506025,-2.0,0.75,0.11372871865011402,3.0,0,,0
3727746805056862848,209.43870766081864,12.548079734791406,21.583777818828814,0.03506271566928352,21.005241339144707,0.007653,20.57947085385585,0.008442,-2.5037186184436786,-2.135580762197095,-1.7793035355057087,0.41142372920000814,0.0,3.0,0,,1
3727759621239831424,210.07763098740642,12.594281418743021,21.452244988887603,0.03508890147774595,20.93879001796055,0.012336,20.47389605407834,0.0084,0.26550913410841304,-0.12856092986121126,-3.348109145754302,0.75,0.20061805995892565,3.0,0,,1
3727699045020615424,208.79687367696587,12.311729265536986,21.691102993446883,0.035058563125698126,21.112730502964496,0.018892,20.657664883095503,0.015823,-1.5840583433407398,-1.585650724063508,-1.9539361582169978,0.5550916681438436,0.0,3.0,0,,1
3727733988874313344,209.4097693928048,12.295295095317172,21.619462760522513,0.03511717210076946,20.897253812370778,0.006811,20.27491853545189,0.006602,-0.5608219144576286,0.19549561029841145,-2.0,0.75,0.0,3.0,0,,0
3727563324053834368,210.01307491049752,12.39627873678998,20.994201054102085,0.03505315222750542,20.335907035139083,0.004735,19.834271436805963,0.004756,-1.2487113544706352,-0.3633375890702131,-1.6920811123628947,0.311896724848949,0.8816141859375307,3.0,0,,1
3727638434441864576,209.243738830468,12.197752191162959,21.75817995184583,0.035088960038957506,20.974707883808613,0.007791,20.287663589021445,0.006907,-0.9154185739671702,-1.2900165425716494,-2.0,0.75,0.0,3.0,0,,1
3727720348058158592,209.44481547333575,12.233650729229376,21.593259222298123,0.03506933160380135,20.889383903423788,0.006957,20.297540786443232,0.006778,-1.4806968429381184,1.7713842969810067,-2.0,0.75,0.20061805995892565,3.0,0,,0
3727715713788775296,209.5378736588409,12.138471338113538,21.585587128111023,0.0351146479386524,21.09169152611208,0.008074,20.651366217506407,0.009064,-4.527366216197693,0.4240960317481556,-3.8969090619842865,0.75,0.0,3.0,0,,1
3727628470118094208,209.0641730535223,11.991563694094392,20.009839432005425,0.03503393678387863,19.154448250309468,0.005213,18.446372673913956,0.003443,-1.5490715548575453,0.5624742970995538,-1.8399583487014513,0.21103130573075252,0.9967553517627323,2.0,0,,0
3727625004079851776,209.32280026203267,12.097748567626477,21.564593961675058,0.035199861956124276,20.996056845417023,0.008167,20.53126340861225,0.008884,-1.029133601761736,0.22373148107094176,-2.1263010986033426,0.6109601932592762,0.0,3.0,0,,1
1229858799968712448,209.70269051022018,13.268851899173097,21.434653972248782,0.0350818043056545,20.758820108409406,0.006872,20.056599960361005,0.005802,-0.37378590541332124,1.5034900468211005,-4.0,0.75,0.11372871865011402,3.0,0,,1
3728588206330228864,208.89560268610578,13.097609654468808,20.575372762357407,0.03502477994169915,19.608415030261995,0.003176,18.85823850449395,0.002395,-0.918691808933993,0.4101251894914971,-1.553916340781904,0.16499310104278514,0.8816141859375307,2.0,0,,1
3727639155996778624,209.07328182436777,12.122381797245026,21.367509239459846,0.0350829848570781,20.640199975275518,0.006124,20.023049680987597,0.005863,-0.8460382392612699,0.17747843017114628,-2.0,0.75,0.0,3.0,0,,0
3727695132305436928,209.0465962495907,12.429224841599348,21.79937624910068,0.03512580862319695,21.17351789247179,0.008622,20.676154665784598,0.009701,-0.780135900536364,-0.28438679563822455,-1.7937925802458587,0.3479852228358829,0.20061805995892565,3.0,0,,0


==> Seg1mem.csv <==
source_id,RA,DEC,u_decam_0,u_decam_err,g_decam_0,g_decam_err,i_decam_0,i_decam_err,pmra,pmdec,photo_feh,photo_feh_err,purity,MEM_FLAG,S5_obs,Ref,CMD_outlier_flag
622634296435669376,150.7790843,16.00896837,20.64868521,0.035053546,20.03921888,0.007671,19.4703576,0.00759,-1.515800538,-0.9400329,-2.5,0.75,0.858196746,2,0,,0
622691093083380992,150.8001943,16.51693007,20.19109831,0.035040266,19.65745804,0.005449,19.22414692,0.006545,-1.888263616,-0.884814822,-2.399171997,1.044085475,0.849048149,2,0,,0
621875461614012288,150.8185578,15.77285262,21.04099492,0.035056499,20.56201216,0.01077,20.29655451,0.014308,-1.5367966,-0.08801338,-2.101686044,1.618919787,0,3,0,,0
621863779302960128,150.8681419,15.75320251,20.95608409,0.035052608,20.51681905,0.010448,20.23301136,0.013174,-1.801535822,-1.504445647,-4,0.75,0,3,0,,0
622691608479472000,150.8891264,16.57082495,21.31935062,0.03507347,20.83416246,0.011447,20.50996642,0.017021,0.84399765,-0.432148189,-2.286507107,1.616354365,0,3,0,,0
621863607504269568,150.9379452,15.75539558,21.10364422,0.035063696,20.60941796,0.011017,20.28518011,0.0143,-0.200761506,-1.84155994,-2.111738907,1.155289163,0,3,0,,0
622660684714780672,150.9571818,16.16468236,20.64343798,0.035065021,20.12412201,0.007634,19.76759649,0.010311,-1.554272653,-1.442875655,-2.086414004,1.000945334,0,3,0,,0
621904942269593216,151.0181685,16.0219198,21.3252908,0.035083124,20.83440608,0.013532,20.54334952,0.019848,1.083276839,-1.985344503,-2.01124087,1.111083914,0,3,0,,0
622789396294511360,151.0300921,16.76560105,20.86057089,0.035032468,20.36819499,0.008095,20.04071623,0.011788,-0.847420279,-2.170354197,-2.156284971,1.287889864,0,3,0,,0
622670923916905088,151.1000517,16.38930543,21.48627489,0.035076924,21.06275206,0.016284,20.75599605,0.021484,0.39435643,-2.493550485,-4,0.75,0,3,0,,0
621890717337883136,151.135393,15.90208938,20.91652945,0.035051498,20.44334395,0.010432,20.09152577,0.012272,-1.470746295,-1.086570318,-2.868056095,0.75,0,3,0,,0
622790908122977920,151.1391094,16.70760272,21.32446357,0.035069822,20.81028453,0.011223,20.42533144,0.015925,-4.135651951,-0.166530772,-2.165207207,0.882661083,0,3,0,,0
622772078986988416,151.176804,16.62395027,21.08891767,0.035064423,20.61977891,0.010025,20.33426738,0.014937,-2.760695141,0.427045782,-2.486966548,0.75,0,3,0,,0
621885872614454144,151.1866495,15.84545193,20.94760874,0.035085758,20.46732716,0.010563,20.20768673,0.013475,-1.415445262,-1.945615504,-2.063558192,1.489676774,0,3,0,,0
621785748336599936,151.2011101,15.33731193,21.09034987,0.03512865,20.60633703,0.010113,20.28675931,0.014539,-1.48607828,-1.584095148,-2.292774633,1.611697156,0,3,0,,0
621805642625181568,151.2065579,15.50417147,21.30165167,0.035068015,20.79578684,0.011653,20.44872708,0.016324,0.110059967,-1.09031559,-2.062150895,0.898312775,0,3,0,,0
621911161382257664,151.2301326,16.11724682,21.07042389,0.035053522,20.61914118,0.010926,20.23526261,0.013872,-0.335341832,-0.57325853,-4,0.75,0,3,0,,0
622011594897668480,151.2390803,16.29458147,21.31506562,0.035061052,20.8205728,0.012113,20.47776808,0.017517,-1.324114808,-0.38939781,-2.236700048,1.208268234,0,3,0,,0
622766066032733440,151.2524271,16.47659194,20.71486439,0.03503594,20.23479511,0.008164,19.92170961,0.011332,-0.283776189,-1.983491684,-2.80521915,0.75,0,3,0,,0
622822725240849920,151.2615122,17.02407444,20.50041887,0.035180535,19.99461287,0.007352,19.65684223,0.009146,-0.586545708,-2.083802877,-2.220299445,1.345951333,0.839899551,2,0,,0
621897005169714816,151.275345,15.96220085,20.92543694,0.035046824,20.42911337,0.010425,20.11092112,0.012327,-1.445194801,-0.804893939,-2.051988892,1.006273422,0,3,0,,0
622820771030434816,151.2794598,16.91975516,21.32934874,0.035090009,20.80990156,0.011646,20.42213677,0.016426,-1.059090424,0.579509378,-2.106459407,0.78555964,0,3,0,,0
622008433801736064,151.3031236,16.27089401,21.07156861,0.035059368,20.62168182,0.010534,20.30462062,0.015127,-2.585490208,-0.094927035,-3.728464795,0.75,0,3,0,,0
621887040845574912,151.3106818,15.90000447,20.50717996,0.035030291,19.9637343,0.00665,19.56199156,0.007863,-2.768298515,-1.115993065,-2.021334101,0.674825304,0.931385522,2,0,,0
621781010988308352,151.3177873,15.23246244,21.02823596,0.035069592,20.57021436,0.010027,20.22345817,0.01338,-1.773118311,-0.649106249,-3.540313026,0.75,0,3,0,,0
621807498051073152,151.3225943,15.55362742,21.18864902,0.035069898,20.70202274,0.010845,20.40086358,0.016147,-1.426996406,-0.540743808,-2.124176581,1.363165428,0,3,0,,0
622021490502347392,151.3715182,16.47317044,21.28891355,0.035079189,20.81391877,0.011223,20.49959904,0.018419,1.096244132,-0.144821202,-2.509229252,0.75,0,3,0,,0
621787672481940608,151.4001759,15.31811433,20.86399862,0.035092381,20.42715127,0.00891,20.05677388,0.011692,-0.77202937,-0.43684459,-4,0.75,0,3,0,,0
621819764477687296,151.4163959,15.59648626,20.58828048,0.035040295,20.01139105,0.006337,19.54024498,0.007739,-2.386618228,0.01676279,-2.075096511,0.535633178,0.913088328,2,0,,0
621592028132196096,151.4227068,15.17110257,20.61719394,0.035115434,20.12284376,0.007342,19.82368718,0.009648,-2.087458272,-2.054363787,-2.247940898,1.629869913,0,3,0,,0
621995858137491584,151.4272174,16.24342616,20.87932804,0.035048984,20.39302638,0.008988,20.11617722,0.012877,-1.853343948,-0.293655127,-2.023853054,1.207487475,0,3,0,,0
622774862125795584,151.4292322,16.62204718,21.25414934,0.035077007,20.77542167,0.011499,20.42152916,0.017328,1.979707117,-0.842571334,-2.695280144,0.75,0,3,0,,0
622022280776342144,151.4327333,16.56147923,21.2816442,0.035086634,20.82794379,0.011892,20.49398578,0.018234,0.90379585,-2.178547562,-3.695712537,0.75,0,3,0,,0
621601339621363200,151.4990134,15.32171151,20.7102628,0.035077131,20.19629182,0.007541,19.84607293,0.009774,-0.754524646,-1.224998175,-2.131788277,1.155973067,0,3,0,,0
621815435150626688,151.4995664,15.52844064,20.42055069,0.035036572,19.90730331,0.005911,19.52945143,0.008374,-0.980510635,-1.513550087,-2.339646657,1.390093537,0.903939731,2,0,,0
621895562060713088,151.5019089,16.03702919,21.14809653,0.035048294,20.69643046,0.010409,20.3613112,0.016387,-1.35445129,-1.352180179,-3.896052793,0.75,0,3,0,,0
621601442700580992,151.5036878,15.33271677,21.35033549,0.035115735,20.84631141,0.012056,20.41034019,0.01572,-2.651406222,-0.221824048,-2.873873667,0.75,0,3,0,,0
621989639024716928,151.5066503,16.06498026,20.7107446,0.035025962,20.24642476,0.007532,19.93958085,0.010915,-1.70333117,-1.186735247,-3.611553974,0.75,0,3,0,,0
621846702512733568,151.5104667,15.90737955,21.39763572,0.035063388,20.98938807,0.014748,20.71491867,0.020643,-1.170234488,-2.82431946,-4,0.75,0,3,0,,0
621828045174692864,151.5314187,15.71427177,21.31147573,0.035057956,20.82946256,0.011429,20.49931908,0.016826,-2.999703739,-0.904542545,-2.430814442,0.75,0,3,0,,0
621995926856867712,151.532996,16.18965949,21.42826718,0.035087599,20.91822788,0.013344,20.55123705,0.018945,-0.248663789,-3.299768776,-2.103675229,0.962430488,0,3,0,,0
622016748858445568,151.5598016,16.43198691,21.53659697,0.035061096,21.03193652,0.013482,20.64499899,0.019195,3.691015145,-3.782919837,-2.343324008,1.225466082,0,3,0,,0
621595979502135040,151.5902174,15.20601057,21.19234927,0.035235644,20.73000575,0.011128,20.4654226,0.017444,-1.785214612,-0.851136889,-2.621809387,0.75,0,3,0,,0
621830312917495936,151.6500639,15.80140125,20.97092663,0.035039502,20.50921393,0.009194,20.23074723,0.01339,-2.514699458,-1.252373389,-2.73080301,0.75,0,3,0,,0
621827632857852672,151.6501208,15.73706085,21.0472324,0.035039216,20.53157763,0.009104,20.15669861,0.012603,-2.111698017,-2.203432239,-2.075646952,0.823907189,0,3,0,,0
621941913348116480,151.6510858,16.02830668,21.02686829,0.035049777,20.60313548,0.009719,20.33712466,0.015451,-0.748673589,-1.564662119,-3.5,0.75,0,0,0,a,0
621944662127203200,151.6550356,16.10579683,21.2928535,0.035079608,20.88057526,0.012846,20.58428437,0.018919,-2.720573608,-1.971410164,-4,0.75,0,0,0,a,0
621941535390988928,151.6638952,16.00236238,19.91569713,0.035027264,19.33121299,0.004797,18.74343877,0.004192,-1.532349357,-0.959114382,-4,0.75,0.999428213,0,1,ab,0
621938580453487232,151.6697983,15.99240021,21.40309166,0.035089185,20.95391935,0.014106,20.79020521,0.022166,-0.228199947,-1.898290382,-2.867544984,0.75,0,0,1,a,1
621941672829947264,151.6856154,16.02482948,20.92706654,0.035043347,20.53415042,0.009165,20.26552125,0.01448,-1.590799631,-1.666797775,-4,0.75,0,0,0,a,0
621944421609033728,151.6949015,16.10230924,20.88611389,0.035046241,20.41580236,0.00908,20.13757352,0.012911,-2.743564626,-1.04855849,-2.425013008,0.75,0,3,0,,0
621945314962247296,151.7021445,16.16615543,20.74961823,0.035063792,20.25140578,0.008104,19.91535566,0.010652,-2.274381335,-1.556539241,-2.38374497,0.75,0,3,0,,0
621944833925898752,151.7095646,16.11914449,21.28640837,0.035084852,20.91117683,0.013092,20.65405912,0.020087,-0.831193569,-1.884318869,-4,0.75,0,0,0,a,0
621943184658438784,151.7180369,16.04327878,19.34824007,0.035010725,18.74201888,0.002856,18.09939817,0.002692,-1.918979188,-1.250571637,-4,0.75,0.999313855,0,1,ab,0
621943322097398528,151.7310163,16.07117099,21.10599387,0.035058441,20.61179429,0.011614,20.28323302,0.01429,-0.68865078,-3.011147691,-2.130173872,1.233989595,0,0,0,a,0
621940092281984128,151.7555798,16.03333574,20.94932325,0.035050778,20.48273148,0.008744,20.13723995,0.012846,-2.151029336,-1.33081976,-3.091019025,0.75,0,0,0,a,0
621924492960734464,151.7602773,15.84865371,19.12800869,0.035017636,18.35697406,0.002364,17.65812891,0.001939,-1.799910502,-1.286847349,-2.275966845,0.289945695,0.998398996,0,1,ab,0
621940779476759808,151.7625399,16.07361011,21.304008,0.035077523,20.88537339,0.014154,20.61046946,0.019209,-2.313853264,-0.863180658,-4,0.75,0,0,0,a,0
621946723711502720,151.8158196,16.09560929,20.96740606,0.035048913,20.52931172,0.009703,20.26709608,0.014128,-1.046505668,-1.63794642,-4,0.75,0,3,0,,0
621925901710013952,151.8406988,15.90679244,20.9694913,0.035038733,20.49863323,0.008737,20.17857809,0.013017,-2.234876545,-0.928079335,-2.676380382,0.75,0,1,0,a,0
621629995643204864,151.8424225,15.47570766,21.17442326,0.035096034,20.68467371,0.010736,20.38571651,0.015743,-2.681832959,-0.646185636,-2.063235157,1.233354346,0,3,0,,0
621954007975578880,151.8798211,16.30190753,21.25161762,0.035120534,20.7724247,0.011878,20.3908646,0.015406,0.159112565,-2.509760861,-2.977782151,0.75,0,3,0,,0
621927379178270208,151.9150953,15.98823584,21.41317848,0.035102334,20.99119605,0.012715,20.69399792,0.019907,-1.521995808,-0.887921889,-4,0.75,0,0,0,a,0
621933460851966976,151.9279863,16.01856277,19.14942001,0.035018366,18.48923285,0.002486,17.85576216,0.002248,-1.606670007,-1.370458183,-2.719929808,0.74896384,0.999428213,0,1,ab,0
621730119920946432,151.9474655,15.66178466,21.14422474,0.035070678,20.64901206,0.009803,20.32065941,0.014706,-1.816177746,-1.037343867,-2.113141737,1.177028411,0,3,0,,0
621934010607788544,151.9772817,16.06625465,21.36859296,0.035103096,20.97753244,0.012516,20.72342133,0.020969,-5.326424364,2.104202039,-4,0.75,0,3,0,,0
621933220333803904,152.0043687,16.04854654,21.01683194,0.035060625,20.62109666,0.01019,20.45256131,0.016627,-0.716740055,-1.010148542,-4,0.75,0,3,1,,1
621730532237591936,152.0300239,15.70983426,20.86917535,0.035036791,20.37394424,0.007979,20.06054959,0.011941,-0.638092018,-0.956741165,-2.04816414,1.009030196,0,3,0,,0
621618210252796288,152.0570976,15.47398203,21.44505546,0.035248286,20.92297281,0.012383,20.50020828,0.017007,0.002591743,-0.796696003,-2.336815875,0.99806603,0,3,0,,0
621934805177217920,152.0601847,16.08364712,18.74951699,0.03501308,17.87682731,0.002241,17.08626207,0.001909,-1.638330297,-1.248709669,-2.30932068,0.263467523,0.997941566,0,1,b,0
621974280221216640,152.1067627,16.30154514,21.52292424,0.035166154,21.06994984,0.01695,20.63740843,0.018096,-1.918154217,-0.494303666,-4,0.75,0,3,0,,0
621742661225304448,152.2648573,15.9852466,21.13033764,0.035061151,20.63222766,0.010148,20.20874332,0.013458,0.459835222,-3.02578662,-2.85578532,0.75,0,3,0,,0
621766747401912192,152.2993758,16.04170828,20.88010196,0.035046478,20.4399644,0.008815,20.11078223,0.012512,-0.666294216,-1.602952465,-4,0.75,0,3,0,,0
621970642383801600,152.3578096,16.3788486,21.29104136,0.035056865,20.76839106,0.010627,20.36152358,0.014691,-0.069820912,-1.190667721,-2.195773679,0.854004393,0,3,0,,0
621662396875864832,152.480028,15.48927275,20.70138837,0.035107659,20.16868713,0.007177,19.77447902,0.009853,-1.091741049,-2.172408388,-2.11471542,0.867568711,0,3,0,,0
622148350951069440,152.8229018,16.24259854,21.37030584,0.035161756,20.94577491,0.012262,20.64422132,0.018803,-1.01411282,-1.285981866,-4,0.75,0,3,0,,0
